Temporal Stream Logic modulo Theories (Full Version)

Temporal stream logic (TSL) extends LTL with updates and predicates over arbitrary function terms. This allows for specifying data-intensive systems for which LTL is not expressive enough. In the semantics of TSL, functions and predicates are left uninterpreted. In this paper, we extend TSL with first-order theories, enabling us to specify systems using interpreted functions and predicates such as incrementation or equality. We investigate the satisfiability problem of TSL modulo the standard underlying theory of uninterpreted functions as well as with respect to Presburger arithmetic and the theory of equality: For all three theories, TSL satisfiability is highly undecidable. Nevertheless, we identify three fragments of TSL for which the satisfiability problem is (semi-)decidable in the theory of uninterpreted functions. Despite the high undecidability, we present an algorithm - which is not guaranteed to terminate - for checking the satisfiability of a TSL formula in the theory of uninterpreted functions and evaluate it: It scales well and is able to validate assumptions in a real-world system design.

==> fuzzed.csv <==
ID,Name,Spot,Result,Time
000001,randD15_4.tsl,OPT,SAT,21
000002,randD20_3.tsl,OPT,SAT,21
000003,randD50_10.tsl,OPT,SAT,21
000004,randD10_13.tsl,OPT,SAT,22
000005,randD10_15.tsl,OPT,SAT,22
000006,randD10_1.tsl,OPT,SAT,22
000007,randD10_27.tsl,OPT,SAT,22
000008,randD10_29.tsl,OPT,LTL-UNSAT,22
000009,randD10_2.tsl,OPT,SAT,22
000010,randD10_3.tsl,OPT,SAT,22
000011,randD10_8.tsl,OPT,SAT,22
000012,randD15_14.tsl,OPT,SAT,22
000013,randD15_1.tsl,OPT,SAT,22
000014,randD15_23.tsl,OPT,SAT,22
000015,randD15_26.tsl,OPT,LTL-UNSAT,22
000016,randD15_7.tsl,OPT,SAT,22
000017,randD15_9.tsl,OPT,SAT,22
000018,randD20_20.tsl,OPT,LTL-UNSAT,22
000019,randD20_26.tsl,OPT,SAT,22
000020,randD20_27.tsl,OPT,SAT,22
000021,randD20_28.tsl,OPT,SAT,22
000022,randD20_29.tsl,OPT,SAT,22
000023,randD25_17.tsl,OPT,SAT,22
000024,randD30_11.tsl,OPT,SAT,22
000025,randD35_21.tsl,OPT,LTL-UNSAT,22
000026,randD35_22.tsl,OPT,SAT,22
000027,randD35_9.tsl,OPT,LTL-UNSAT,22
000028,randD45_12.tsl,OPT,SAT,22
000029,randD45_22.tsl,OPT,SAT,22
000030,randD45_3.tsl,OPT,SAT,22
000031,randD50_30.tsl,OPT,SAT,22
000032,randD5_10.tsl,OPT,SAT,22
000033,randD5_11.tsl,OPT,SAT,22
000034,randD5_13.tsl,OPT,SAT,22
000035,randD5_14.tsl,OPT,SAT,22
000036,randD5_15.tsl,OPT,SAT,22
000037,randD5_18.tsl,OPT,SAT,22
000038,randD5_22.tsl,OPT,SAT,22
000039,randD5_23.tsl,OPT,SAT,22
000040,randD5_24.tsl,OPT,SAT,22
000041,randD5_29.tsl,OPT,SAT,22
000042,randD55_14.tsl,OPT,SAT,22
000043,randD5_6.tsl,OPT,SAT,22
000044,randD5_8.tsl,OPT,SAT,22
000045,randD5_9.tsl,OPT,SAT,22
000046,randD65_30.tsl,OPT,SAT,22
000047,randD70_22.tsl,OPT,SAT,22
000048,randD75_10.tsl,OPT,LTL-UNSAT,22
000049,randD90_18.tsl,OPT,SAT,22
000050,randD90_26.tsl,OPT,LTL-UNSAT,22
000051,randD95_13.tsl,OPT,LTL-UNSAT,22
000052,randD95_23.tsl,OPT,SAT,22
000053,randD10_24.tsl,OPT,SAT,23
000054,randD10_7.tsl,OPT,SAT,23
000055,randD40_28.tsl,OPT,SAT,23
000056,randD5_28.tsl,OPT,LTL-UNSAT,23
000057,randD5_30.tsl,OPT,SAT,23
000058,randD5_5.tsl,OPT,SAT,23
000059,randD70_26.tsl,OPT,SAT,23
000060,randD80_6.tsl,OPT,SAT,23
000061,randD10_19.tsl,OPT,SAT,25
000062,randD15_6.tsl,OPT,SAT,31
000063,randD45_9.tsl,OPT,SAT,31
000064,randD55_25.tsl,OPT,SAT,31
000065,randD10_10.tsl,OPT,SAT,32
000066,randD10_14.tsl,OPT,SAT,32
000067,randD10_18.tsl,OPT,SAT,32
000068,randD10_21.tsl,OPT,SAT,32
000069,randD10_23.tsl,OPT,SAT,32
000070,randD10_28.tsl,OPT,SAT,32
000071,randD10_4.tsl,OPT,SAT,32
000072,randD10_5.tsl,OPT,SAT,32
000073,randD10_6.tsl,OPT,SAT,32
000074,randD10_9.tsl,OPT,SAT,32
000075,randD15_10.tsl,OPT,SAT,32
000076,randD15_11.tsl,OPT,SAT,32
000077,randD15_12.tsl,OPT,SAT,32
000078,randD15_18.tsl,OPT,SAT,32
000079,randD15_19.tsl,OPT,SAT,32
000080,randD15_20.tsl,OPT,SAT,32
000081,randD15_21.tsl,OPT,SAT,32
000082,randD15_22.tsl,OPT,SAT,32
000083,randD15_25.tsl,OPT,SAT,32
000084,randD15_28.tsl,OPT,SAT,32
000085,randD15_29.tsl,OPT,SAT,32
000086,randD15_30.tsl,OPT,SAT,32
000087,randD15_3.tsl,OPT,SAT,32
000088,randD15_5.tsl,OPT,SAT,32
000089,randD15_8.tsl,OPT,SAT,32
000090,randD20_11.tsl,OPT,SAT,32
000091,randD20_15.tsl,OPT,SAT,32
000092,randD20_18.tsl,OPT,SAT,32
000093,randD20_1.tsl,OPT,SAT,32
000094,randD20_23.tsl,OPT,SAT,32
000095,randD20_5.tsl,OPT,SAT,32
000096,randD20_8.tsl,OPT,SAT,32
000097,randD20_9.tsl,OPT,SAT,32
000098,randD25_10.tsl,OPT,SAT,32
000099,randD25_11.tsl,OPT,SAT,32
000100,randD25_14.tsl,OPT,SAT,32
000101,randD25_15.tsl,OPT,SAT,32
000102,randD25_16.tsl,OPT,SAT,32
000103,randD25_19.tsl,OPT,SAT,32
000104,randD25_20.tsl,OPT,SAT,32
000105,randD25_23.tsl,OPT,SAT,32
000106,randD25_24.tsl,OPT,LTL-UNSAT,32
000107,randD25_29.tsl,OPT,LTL-UNSAT,32
000108,randD25_3.tsl,OPT,SAT,32
000109,randD25_4.tsl,OPT,SAT,32
000110,randD25_5.tsl,OPT,SAT,32
000111,randD25_6.tsl,OPT,SAT,32
000112,randD30_13.tsl,OPT,SAT,32
000113,randD35_10.tsl,OPT,SAT,32
000114,randD35_13.tsl,OPT,SAT,32
000115,randD35_28.tsl,OPT,SAT,32
000116,randD35_3.tsl,OPT,SAT,32
000117,randD40_13.tsl,OPT,SAT,32
000118,randD40_18.tsl,OPT,LTL-UNSAT,32
000119,randD40_4.tsl,OPT,SAT,32
000120,randD40_5.tsl,OPT,SAT,32
000121,randD45_20.tsl,OPT,SAT,32
000122,randD45_23.tsl,OPT,SAT,32
000123,randD45_4.tsl,OPT,LTL-UNSAT,32
000124,randD50_26.tsl,OPT,SAT,32
000125,randD50_29.tsl,OPT,SAT,32
000126,randD5_12.tsl,OPT,SAT,32
000127,randD5_16.tsl,OPT,SAT,32
000128,randD5_17.tsl,OPT,SAT,32
000129,randD5_19.tsl,OPT,SAT,32
000130,randD5_1.tsl,OPT,SAT,32
000131,randD5_21.tsl,OPT,SAT,32
000132,randD5_25.tsl,OPT,SAT,32
000133,randD5_26.tsl,OPT,SAT,32
000134,randD5_27.tsl,OPT,SAT,32
000135,randD5_2.tsl,OPT,SAT,32
000136,randD5_3.tsl,OPT,SAT,32
000137,randD5_4.tsl,OPT,SAT,32
000138,randD55_11.tsl,OPT,SAT,32
000139,randD55_15.tsl,OPT,SAT,32
000140,randD55_4.tsl,OPT,LTL-UNSAT,32
000141,randD60_14.tsl,OPT,SAT,32
000142,randD60_28.tsl,OPT,SAT,32
000143,randD65_29.tsl,OPT,LTL-UNSAT,32
000144,randD65_2.tsl,OPT,SAT,32
000145,randD80_14.tsl,OPT,SAT,32
000146,randD80_1.tsl,OPT,SAT,32
000147,randD90_30.tsl,OPT,SAT,32
000148,randD10_11.tsl,OPT,SAT,33
000149,randD10_12.tsl,OPT,SAT,33
000150,randD10_22.tsl,OPT,SAT,33
000151,randD15_13.tsl,OPT,SAT,33
000152,randD15_15.tsl,OPT,SAT,33
000153,randD15_16.tsl,OPT,SAT,33
000154,randD20_17.tsl,OPT,SAT,33
000155,randD25_9.tsl,OPT,SAT,33
000156,randD30_24.tsl,OPT,LTL-UNSAT,33
000157,randD30_28.tsl,OPT,SAT,33
000158,randD30_4.tsl,OPT,SAT,33
000159,randD30_5.tsl,OPT,SAT,33
000160,randD40_19.tsl,OPT,LTL-UNSAT,33
000161,randD45_14.tsl,OPT,LTL-UNSAT,33
000162,randD50_9.tsl,OPT,SAT,33
000163,randD5_20.tsl,OPT,SAT,33
000164,randD55_8.tsl,OPT,SAT,33
000165,randD80_3.tsl,OPT,SAT,33
000166,randD10_20.tsl,OPT,SAT,34
000167,randD20_24.tsl,OPT,SAT,34
000168,randD20_2.tsl,OPT,SAT,34
000169,randD25_26.tsl,OPT,SAT,34
000170,randD40_1.tsl,OPT,SAT,34
000171,randD40_9.tsl,OPT,SAT,34
000172,randD10_16.tsl,OPT,SAT,35
000173,randD5_7.tsl,OPT,SAT,35
000174,randD45_8.tsl,OPT,SAT,41
000175,randD10_17.tsl,OPT,SAT,42
000176,randD10_25.tsl,OPT,SAT,42
000177,randD10_30.tsl,OPT,SAT,42
000178,randD15_17.tsl,OPT,SAT,42
000179,randD15_27.tsl,OPT,SAT,42
000180,randD20_12.tsl,OPT,SAT,42
000181,randD20_14.tsl,OPT,SAT,42
000182,randD20_22.tsl,OPT,SAT,42
000183,randD20_25.tsl,OPT,SAT,42
000184,randD20_4.tsl,OPT,SAT,42
000185,randD20_6.tsl,OPT,SAT,42
000186,randD25_13.tsl,OPT,SAT,42
000187,randD25_18.tsl,OPT,SAT,42
000188,randD25_21.tsl,OPT,SAT,42
000189,randD25_27.tsl,OPT,SAT,42
000190,randD25_28.tsl,OPT,SAT,42
000191,randD30_20.tsl,OPT,SAT,42
000192,randD30_21.tsl,OPT,SAT,42
000193,randD30_30.tsl,OPT,SAT,42
000194,randD30_3.tsl,OPT,SAT,42
000195,randD30_8.tsl,OPT,SAT,42
000196,randD35_16.tsl,OPT,LTL-UNSAT,42
000197,randD35_18.tsl,OPT,SAT,42
000198,randD35_26.tsl,OPT,SAT,42
000199,randD35_29.tsl,OPT,SAT,42
000200,randD35_6.tsl,OPT,SAT,42
000201,randD40_20.tsl,OPT,SAT,42
000202,randD40_24.tsl,OPT,SAT,42
000203,randD40_27.tsl,OPT,SAT,42
000204,randD40_7.tsl,OPT,SAT,42
000205,randD40_8.tsl,OPT,SAT,42
000206,randD45_16.tsl,OPT,SAT,42
000207,randD50_11.tsl,OPT,SAT,42
000208,randD50_5.tsl,OPT,SAT,42
000209,randD55_17.tsl,OPT,SAT,42
000210,randD55_18.tsl,OPT,LTL-UNSAT,42
000211,randD55_2.tsl,OPT,SAT,42
000212,randD60_20.tsl,OPT,SAT,42
000213,randD60_23.tsl,OPT,LTL-UNSAT,42
000214,randD60_4.tsl,OPT,SAT,42
000215,randD65_27.tsl,OPT,SAT,42
000216,randD65_3.tsl,OPT,SAT,42
000217,randD65_5.tsl,OPT,SAT,42
000218,randD70_16.tsl,OPT,SAT,42
000219,randD70_5.tsl,OPT,SAT,42
000220,randD70_7.tsl,OPT,SAT,42
000221,randD75_1.tsl,OPT,SAT,42
000222,randD75_9.tsl,OPT,SAT,42
000223,randD80_16.tsl,OPT,SAT,42
000224,randD85_28.tsl,OPT,SAT,42
000225,randD20_16.tsl,OPT,SAT,43
000226,randD25_2.tsl,OPT,SAT,43
000227,randD30_1.tsl,OPT,SAT,43
000228,randD30_29.tsl,OPT,SAT,43
000229,randD35_1.tsl,OPT,SAT,43
000230,randD40_16.tsl,OPT,LTL-UNSAT,43
000231,randD40_22.tsl,OPT,SAT,43
000232,randD40_3.tsl,OPT,SAT,43
000233,randD45_15.tsl,OPT,SAT,43
000234,randD50_16.tsl,OPT,SAT,43
000235,randD50_18.tsl,OPT,SAT,43
000236,randD50_6.tsl,OPT,SAT,43
000237,randD65_19.tsl,OPT,SAT,43
000238,randD65_25.tsl,OPT,LTL-UNSAT,43
000239,randD75_17.tsl,OPT,SAT,43
000240,randD75_29.tsl,OPT,LTL-UNSAT,43
000241,randD80_2.tsl,OPT,SAT,43
000242,randD10_26.tsl,OPT,SAT,44
000243,randD15_24.tsl,OPT,SAT,44
000244,randD45_6.tsl,OPT,SAT,44
000245,randD55_6.tsl,OPT,SAT,44
000246,randD65_10.tsl,OPT,SAT,44
000247,randD35_8.tsl,OPT,SAT,51
000248,randD45_7.tsl,OPT,SAT,51
000249,randD60_18.tsl,OPT,SAT,51
000250,randD25_1.tsl,OPT,SAT,52
000251,randD25_22.tsl,OPT,SAT,52
000252,randD25_30.tsl,OPT,SAT,52
000253,randD30_14.tsl,OPT,SAT,52
000254,randD30_22.tsl,OPT,SAT,52
000255,randD30_2.tsl,OPT,SAT,52
000256,randD35_20.tsl,OPT,SAT,52
000257,randD35_2.tsl,OPT,SAT,52
000258,randD35_5.tsl,OPT,SAT,52
000259,randD35_7.tsl,OPT,SAT,52
000260,randD40_12.tsl,OPT,SAT,52
000261,randD40_21.tsl,OPT,SAT,52
000262,randD40_23.tsl,OPT,SAT,52
000263,randD40_29.tsl,OPT,SAT,52
000264,randD40_6.tsl,OPT,SAT,52
000265,randD45_11.tsl,OPT,SAT,52
000266,randD45_17.tsl,OPT,SAT,52
000267,randD45_18.tsl,OPT,SAT,52
000268,randD45_2.tsl,OPT,SAT,52
000269,randD50_22.tsl,OPT,SAT,52
000270,randD50_27.tsl,OPT,SAT,52
000271,randD55_22.tsl,OPT,SAT,52
000272,randD60_15.tsl,OPT,SAT,52
000273,randD60_19.tsl,OPT,SAT,52
000274,randD60_22.tsl,OPT,SAT,52
000275,randD60_24.tsl,OPT,SAT,52
000276,randD65_15.tsl,OPT,SAT,52
000277,randD65_22.tsl,OPT,SAT,52
000278,randD65_6.tsl,OPT,SAT,52
000279,randD70_17.tsl,OPT,SAT,52
000280,randD70_6.tsl,OPT,SAT,52
000281,randD75_13.tsl,OPT,SAT,52
000282,randD80_18.tsl,OPT,SAT,52
000283,randD80_19.tsl,OPT,SAT,52
000284,randD80_20.tsl,OPT,SAT,52
000285,randD80_28.tsl,OPT,SAT,52
000286,randD85_10.tsl,OPT,SAT,52
000287,randD85_29.tsl,OPT,SAT,52
000288,randD90_27.tsl,OPT,SAT,52
000289,randD95_26.tsl,OPT,SAT,52
000290,randD25_7.tsl,OPT,SAT,53
000291,randD30_7.tsl,OPT,SAT,53
000292,randD30_9.tsl,OPT,SAT,53
000293,randD40_11.tsl,OPT,SAT,53
000294,randD40_15.tsl,OPT,SAT,53
000295,randD55_29.tsl,OPT,SAT,53
000296,randD55_3.tsl,OPT,SAT,53
000297,randD60_12.tsl,OPT,SAT,53
000298,randD60_3.tsl,OPT,SAT,53
000299,randD60_5.tsl,OPT,SAT,53
000300,randD70_1.tsl,OPT,SAT,53
000301,randD85_23.tsl,OPT,SAT,53
000302,randD30_18.tsl,OPT,SAT,54
000303,randD20_7.tsl,OPT,SAT,56
000304,randD15_2.tsl,OPT,SAT,61
000305,randD20_10.tsl,OPT,SAT,62
000306,randD20_19.tsl,OPT,SAT,62
000307,randD20_30.tsl,OPT,SAT,62
000308,randD35_30.tsl,OPT,SAT,62
000309,randD45_1.tsl,OPT,SAT,62
000310,randD50_25.tsl,OPT,SAT,62
000311,randD50_7.tsl,OPT,SAT,62
000312,randD60_13.tsl,OPT,SAT,62
000313,randD65_4.tsl,OPT,SAT,62
000314,randD70_4.tsl,OPT,SAT,62
000315,randD75_30.tsl,OPT,SAT,62
000316,randD85_24.tsl,OPT,SAT,62
000317,randD90_16.tsl,OPT,SAT,62
000318,randD90_23.tsl,OPT,SAT,62
000319,randD90_29.tsl,OPT,SAT,62
000320,randD95_19.tsl,OPT,SAT,62
000321,randD95_1.tsl,OPT,SAT,62
000322,randD95_21.tsl,OPT,SAT,62
000323,randD30_25.tsl,OPT,SAT,63
000324,randD35_17.tsl,OPT,SAT,63
000325,randD45_26.tsl,OPT,SAT,63
000326,randD50_12.tsl,OPT,SAT,63
000327,randD60_2.tsl,OPT,SAT,63
000328,randD30_26.tsl,OPT,SAT,72
000329,randD35_23.tsl,OPT,SAT,72
000330,randD45_10.tsl,OPT,SAT,72
000331,randD50_24.tsl,OPT,SAT,72
000332,randD55_24.tsl,OPT,SAT,72
000333,randD55_7.tsl,OPT,SAT,72
000334,randD60_10.tsl,OPT,SAT,72
000335,randD70_12.tsl,OPT,SAT,72
000336,randD70_20.tsl,OPT,SAT,72
000337,randD75_18.tsl,OPT,SAT,72
000338,randD75_22.tsl,OPT,SAT,72
000339,randD80_27.tsl,OPT,SAT,72
000340,randD85_9.tsl,OPT,SAT,72
000341,randD90_12.tsl,OPT,SAT,72
000342,randD90_15.tsl,OPT,SAT,72
000343,randD95_3.tsl,OPT,SAT,72
000344,randD95_8.tsl,OPT,SAT,72
000345,randD20_13.tsl,OPT,SAT,73
000346,randD55_19.tsl,OPT,SAT,73
000347,randD75_8.tsl,OPT,SAT,73
000348,randD40_26.tsl,OPT,SAT,74
000349,randD25_25.tsl,OPT,SAT,82
000350,randD30_19.tsl,OPT,SAT,82
000351,randD30_27.tsl,OPT,SAT,82
000352,randD35_4.tsl,OPT,SAT,82
000353,randD45_25.tsl,OPT,SAT,82
000354,randD45_29.tsl,OPT,SAT,82
000355,randD60_16.tsl,OPT,SAT,82
000356,randD80_4.tsl,OPT,SAT,82
000357,randD85_3.tsl,OPT,SAT,82
000358,randD95_30.tsl,OPT,SAT,82
000359,randD30_10.tsl,OPT,SAT,83
000360,randD70_30.tsl,OPT,SAT,83
000361,randD75_26.tsl,OPT,SAT,83
000362,randD75_27.tsl,OPT,SAT,83
000363,randD35_27.tsl,OPT,SAT,92
000364,randD55_20.tsl,OPT,SAT,92
000365,randD70_11.tsl,OPT,SAT,92
000366,randD85_13.tsl,OPT,SAT,92
000367,randD85_26.tsl,OPT,SAT,92
000368,randD90_22.tsl,OPT,SAT,92
000369,randD90_28.tsl,OPT,SAT,92
000370,randD30_15.tsl,OPT,SAT,93
000371,randD50_17.tsl,OPT,SAT,93
000372,randD70_19.tsl,OPT,SAT,93
000373,randD75_20.tsl,OPT,SAT,93
000374,randD80_22.tsl,OPT,LTL-UNSAT,93
000375,randD80_29.tsl,OPT,SAT,93
000376,randD80_15.tsl,OPT,SAT,94
000377,randD65_14.tsl,OPT,SAT,102
000378,randD70_25.tsl,OPT,SAT,102
000379,randD80_9.tsl,OPT,SAT,102
000380,randD90_11.tsl,OPT,SAT,102
000381,randD40_14.tsl,OPT,SAT,103
000382,randD55_27.tsl,OPT,SAT,103
000383,randD65_28.tsl,OPT,SAT,103
000384,randD65_8.tsl,OPT,SAT,103
000385,randD90_21.tsl,OPT,SAT,103
000386,randD75_21.tsl,OPT,SAT,112
000387,randD85_14.tsl,OPT,SAT,112
000388,randD90_14.tsl,OPT,SAT,112
000389,randD95_12.tsl,OPT,SAT,112
000390,randD95_15.tsl,OPT,SAT,112
000391,randD95_29.tsl,OPT,SAT,112
000392,randD55_9.tsl,OPT,SAT,115
000393,randD35_15.tsl,OPT,SAT,122
000394,randD45_5.tsl,OPT,SAT,122
000395,randD50_19.tsl,OPT,SAT,122
000396,randD55_23.tsl,OPT,SAT,122
000397,randD55_28.tsl,OPT,SAT,122
000398,randD70_8.tsl,OPT,SAT,122
000399,randD80_13.tsl,OPT,SAT,122
000400,randD75_15.tsl,OPT,SAT,123
000401,randD35_24.tsl,OPT,SAT,132
000402,randD70_18.tsl,OPT,SAT,132
000403,randD85_12.tsl,OPT,SAT,132
000404,randD25_12.tsl,OPT,SAT,142
000405,randD50_2.tsl,OPT,SAT,142
000406,randD55_21.tsl,OPT,SAT,142
000407,randD65_13.tsl,OPT,SAT,142
000408,randD75_24.tsl,OPT,SAT,142
000409,randD25_8.tsl,OPT,SAT,143
000410,randD40_30.tsl,OPT,SAT,143
000411,randD95_28.tsl,OPT,SAT,143
000412,randD35_14.tsl,OPT,SAT,152
000413,randD55_26.tsl,OPT,SAT,152
000414,randD80_30.tsl,OPT,SAT,152
000415,randD90_4.tsl,OPT,SAT,152
000416,randD55_1.tsl,OPT,SAT,162
000417,randD70_21.tsl,OPT,SAT,162
000418,randD85_20.tsl,OPT,SAT,162
000419,randD95_6.tsl,OPT,SAT,162
000420,randD90_24.tsl,OPT,SAT,163
000421,randD60_1.tsl,OPT,SAT,172
000422,randD75_14.tsl,OPT,SAT,172
000423,randD75_4.tsl,OPT,SAT,172
000424,randD75_6.tsl,OPT,SAT,172
000425,randD45_28.tsl,OPT,SAT,173
000426,randD40_2.tsl,OPT,SAT,182
000427,randD60_27.tsl,OPT,SAT,182
000428,randD70_9.tsl,OPT,SAT,182
000429,randD80_24.tsl,OPT,SAT,182
000430,randD80_26.tsl,OPT,SAT,182
000431,randD80_8.tsl,OPT,SAT,182
000432,randD30_23.tsl,OPT,SAT,192
000433,randD30_6.tsl,OPT,SAT,192
000434,randD85_22.tsl,OPT,SAT,192
000435,randD35_12.tsl,OPT,SAT,193
000436,randD90_9.tsl,OPT,SAT,193
000437,randD35_19.tsl,OPT,SAT,212
000438,randD40_10.tsl,OPT,SAT,212
000439,randD60_6.tsl,OPT,SAT,222
000440,randD40_25.tsl,OPT,SAT,232
000441,randD70_28.tsl,OPT,SAT,232
000442,randD55_13.tsl,OPT,SAT,242
000443,randD60_8.tsl,OPT,SAT,252
000444,randD75_11.tsl,OPT,SAT,252
000445,randD45_27.tsl,OPT,SAT,253
000446,randD50_1.tsl,OPT,SAT,262
000447,randD50_28.tsl,OPT,SAT,262
000448,randD55_10.tsl,OPT,SAT,262
000449,randD80_12.tsl,OPT,SAT,262
000450,randD90_2.tsl,OPT,SAT,262
000451,randD65_26.tsl,OPT,SAT,272
000452,randD80_5.tsl,OPT,SAT,272
000453,randD55_16.tsl,OPT,SAT,281
000454,randD50_21.tsl,OPT,SAT,282
000455,randD50_8.tsl,OPT,SAT,282
000456,randD90_13.tsl,OPT,SAT,282
000457,randD90_1.tsl,OPT,SAT,282
000458,randD65_23.tsl,OPT,SAT,292
000459,randD75_23.tsl,OPT,SAT,292
000460,randD85_5.tsl,OPT,SAT,293
000461,randD40_17.tsl,OPT,SAT,302
000462,randD60_30.tsl,OPT,SAT,302
000463,randD75_28.tsl,OPT,SAT,302
000464,randD20_21.tsl,OPT,UNSAT,312
000465,randD50_23.tsl,OPT,SAT,312
000466,randD55_30.tsl,OPT,SAT,322
000467,randD30_16.tsl,OPT,SAT,332
000468,randD85_8.tsl,OPT,SAT,332
000469,randD90_8.tsl,OPT,SAT,332
000470,randD50_14.tsl,OPT,SAT,333
000471,randD95_11.tsl,OPT,UNSAT,343
000472,randD45_24.tsl,OPT,SAT,352
000473,randD60_29.tsl,OPT,SAT,352
000474,randD70_24.tsl,OPT,SAT,362
000475,randD50_4.tsl,OPT,SAT,382
000476,randD85_1.tsl,OPT,SAT,402
000477,randD95_2.tsl,OPT,SAT,402
000478,randD95_14.tsl,OPT,SAT,412
000479,randD65_12.tsl,OPT,SAT,422
000480,randD35_11.tsl,OPT,SAT,423
000481,randD85_15.tsl,OPT,SAT,423
000482,randD30_17.tsl,OPT,SAT,433
000483,randD70_15.tsl,OPT,SAT,452
000484,randD65_20.tsl,OPT,SAT,512
000485,randD35_25.tsl,OPT,SAT,562
000486,randD95_25.tsl,OPT,SAT,612
000487,randD60_7.tsl,OPT,UNSAT,613
000488,randD45_13.tsl,OPT,SAT,682
000489,randD60_11.tsl,OPT,SAT,733
000490,randD85_17.tsl,OPT,SAT,752
000491,randD75_19.tsl,OPT,SAT,781
000492,randD70_10.tsl,OPT,SAT,782
000493,randD80_23.tsl,OPT,SAT,833
000494,randD80_17.tsl,OPT,SAT,852
000495,randD45_21.tsl,OPT,SAT,862
000496,randD65_7.tsl,OPT,SAT,932
000497,randD70_23.tsl,OPT,SAT,982
000498,randD85_30.tsl,OPT,SAT,982
000499,randD65_17.tsl,OPT,SAT,1012
000500,randD65_16.tsl,OPT,SAT,1032
000501,randD90_17.tsl,OPT,SAT,1062
000502,randD30_12.tsl,OPT,SAT,1132
000503,randD70_3.tsl,OPT,SAT,1142
000504,randD90_20.tsl,OPT,SAT,1163
000505,randD85_27.tsl,OPT,SAT,1392
000506,randD65_1.tsl,OPT,SAT,1402
000507,randD95_7.tsl,OPT,SAT,1482
000508,randD80_10.tsl,OPT,SAT,1722
000509,randD50_15.tsl,OPT,SAT,1904
000510,randD85_6.tsl,OPT,SAT,1943
000511,randD75_12.tsl,OPT,SAT,1992
000512,randD85_11.tsl,OPT,SAT,2082
000513,randD70_14.tsl,OPT,SAT,2823
000514,randD55_5.tsl,OPT,SAT,2923
000515,randD60_9.tsl,OPT,SAT,3753
000516,randD45_19.tsl,OPT,SAT,3762
000517,randD50_13.tsl,OPT,SAT,4062
000518,randD90_19.tsl,OPT,SAT,4062
000519,randD75_16.tsl,OPT,SAT,4092
000520,randD85_18.tsl,OPT,SAT,4122
000521,randD50_3.tsl,OPT,SAT,4162
000522,randD70_29.tsl,OPT,SAT,4222
000523,randD85_16.tsl,OPT,SAT,4222
000524,randD60_21.tsl,OPT,SAT,4902
000525,randD95_16.tsl,OPT,SAT,5002
000526,randD75_2.tsl,OPT,SAT,5042
000527,randD95_27.tsl,OPT,SAT,5572
000528,randD65_18.tsl,OPT,SAT,5752
000529,randD80_21.tsl,OPT,SAT,5853
000530,randD50_20.tsl,OPT,SAT,6522
000531,randD80_11.tsl,OPT,SAT,7292
000532,randD65_21.tsl,OPT,SAT,8442
000533,randD85_21.tsl,OPT,SAT,8983
000534,randD65_9.tsl,OPT,SAT,9532
000535,randD90_7.tsl,OPT,SAT,10162
000536,randD95_22.tsl,OPT,SAT,11162
000537,randD70_2.tsl,TO,TO,12353
000538,randD60_26.tsl,OPT,SAT,12712
000539,randD95_4.tsl,OPT,SAT,14002
000540,randD95_9.tsl,OPT,SAT,17552
000541,randD70_27.tsl,OPT,SAT,19122
000542,randD95_5.tsl,OPT,SAT,19652
000543,randD95_20.tsl,TO,TO,20052
000544,randD60_25.tsl,TO,TO,20063
000545,randD60_17.tsl,TO,TO,20162
000546,randD55_12.tsl,TO,TO,20252
000547,randD95_17.tsl,TO,TO,20483
000548,randD75_7.tsl,TO,TO,20783
000549,randD85_2.tsl,TO,TO,20912
000550,randD80_7.tsl,TO,TO,20932
000551,randD90_25.tsl,TO,TO,21482
000552,randD65_11.tsl,TO,TO,23112
000553,randD90_5.tsl,TO,TO,23682
000554,randD95_24.tsl,TO,TO,24002
000555,randD75_3.tsl,TO,TO,27642
000556,randD85_25.tsl,TO,TO,30001
000557,randD45_30.tsl,TO,TO,30002
000558,randD65_24.tsl,TO,TO,30002
000559,randD70_13.tsl,TO,TO,30002
000560,randD75_25.tsl,TO,TO,30002
000561,randD75_5.tsl,TO,TO,30002
000562,randD80_25.tsl,TO,TO,30002
000563,randD85_19.tsl,TO,TO,30002
000564,randD85_4.tsl,TO,TO,30002
000565,randD85_7.tsl,TO,TO,30002
000566,randD90_10.tsl,TO,TO,30002
000567,randD90_3.tsl,TO,TO,30002
000568,randD90_6.tsl,TO,TO,30002
000569,randD95_10.tsl,TO,TO,30002
000570,randD95_18.tsl,TO,TO,30003


==> satscale.csv <==
ID,Name,Spot,Result,Time
1,sat_scalability_01.tsl,OPT,SAT,33
2,sat_scalability_02.tsl,OPT,SAT,72
3,sat_scalability_03.tsl,OPT,SAT,112
4,sat_scalability_04.tsl,OPT,SAT,182
5,sat_scalability_05.tsl,OPT,SAT,292
6,sat_scalability_06.tsl,OPT,SAT,452
7,sat_scalability_07.tsl,OPT,SAT,652
8,sat_scalability_08.tsl,OPT,SAT,872
9,sat_scalability_09.tsl,OPT,SAT,1312
10,sat_scalability_10.tsl,OPT,SAT,1553
11,sat_scalability_11.tsl,OPT,SAT,2595
12,sat_scalability_12.tsl,OPT,SAT,2195
13,sat_scalability_13.tsl,OPT,SAT,1815
14,sat_scalability_14.tsl,OPT,SAT,1815
15,sat_scalability_15.tsl,OPT,SAT,1994



==> unsatscale.csv <==
ID,Name,Spot,Result,Time
1,unsat_scalability_1.tsl,OPT,UNSAT,92
2,unsat_scalability_2.tsl,OPT,UNSAT,223
3,unsat_scalability_3.tsl,OPT,UNSAT,562
4,unsat_scalability_4.tsl,OPT,UNSAT,1472
5,unsat_scalability_5.tsl,OPT,UNSAT,4842
6,unsat_scalability_6.tsl,OPT,UNSAT,23562
7,unsat_scalability_7.tsl,OPT,TO,60002

